Logarithmic corrections in the asymptotic expansion for the radiation field along null infinity

We obtain the second-order asymptotics for the radiation field of spherically symmetric solutions to the wave equation on spherically symmetric and asymptotically flat backgrounds including the Schwarzschild and sub-extremal Reissner-Nordstrom families of black holes. These terms appear as logarithmic corrections to the leading-order asymptotic terms which were rigorously derived in our previous work. Such corrections were heuristically and numerically derived in the physics literature in the case of a non-vanishing Newman-Penrose constant. In this case, our results provide a rigorous confirmation of the existence of these corrections. On the other hand, the precise logarithmic corrections for compactly supported initial data (and hence with a vanishing Newman-Penrose constant) explicitly obtained here appear to be new.

==> rmin0_spacetimev2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rmin0_spacetimev2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{464.67046612bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.77474262)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rmin0_spacetimev2.pdf}}%
    \put(0.29110609,0.54483041){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{1.5}{$\mathcal{N}_{\tau}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rmin0_spacetimev2.pdf}}%
    \put(0.12738926,0.46240399){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\mathcal{R}$}}}}%
    \put(0.09444591,0.54327342){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{1.5}{$\Sigma_{\tau}$}}}}%
    \put(0.18079391,0.27283889){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{1.5}{$r=R$}}}}%
    \put(0.10314159,0.37283883){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{1.5}{$\Sigma_{0}$}}}}%
    \put(0.35818511,0.37370838){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{1.5}{$\mathcal{N}_{0}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rmin0_spacetimev2.pdf}}%
  \end{picture}%
\endgroup%


==> rminrplus_spacetimev2.pdf_tex <==
%% Creator: Inkscape inkscape 0.91, www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'rminrplus_spacetimev2.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{492.51915965bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.86453309)%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{rminrplus_spacetimev2.pdf}}%
    \put(0.40996545,0.59775678){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\mathcal{R}$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{rminrplus_spacetimev2.pdf}}%
    \put(0.1314853,0.66215168){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\mathcal{H}^+$}}}}%
    \put(0.13148542,0.17602117){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.5}{$\mathcal{H}^-$}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{rminrplus_spacetimev2.pdf}}%
    \put(0.22455289,0.59517865){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.0}{$\Sigma_{\tau}$}}}}%
    \put(0.22458769,0.43619516){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.0}{$\Sigma_{0}$}}}}%
    \put(0.67778454,0.43109934){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.0}{$\mathcal{N}_{0}$}}}}%
    \put(0.67701328,0.61504156){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.0}{$\mathcal{N}_{\tau}$}}}}%
    \put(0.4918907,0.30821329){\color[rgb]{0,0,0}\makebox(0,0)[lb]{\smash{\scalebox{2.0}{$r=R$}}}}%
  \end{picture}%
\endgroup%

